DES Y3 results: Blending shear and redshift biases in image simulations

As the statistical power of galaxy weak lensing reaches percent level precision, large, realistic and robust simulations are required to calibrate observational systematics, especially given the increased importance of object blending as survey depths increase. To capture the coupled effects of blending in both shear and photometric redshift calibration, we define the effective redshift distribution for lensing, $n_{\gamma}(z)$, and describe how to estimate it using image simulations. We use an extensive suite of tailored image simulations to characterize the performance of the shear estimation pipeline applied to the Dark Energy Survey (DES) Year 3 dataset. We describe the multi-band, multi-epoch simulations, and demonstrate their high level of realism through comparisons to the real DES data. We isolate the effects that generate shear calibration biases by running variations on our fiducial simulation, and find that blending-related effects are the dominant contribution to the mean multiplicative bias of approximately $-2\%$. By generating simulations with input shear signals that vary with redshift, we calibrate biases in our estimation of the effective redshfit distribution, and demonstrate the importance of this approach when blending is present. We provide corrected effective redshift distributions that incorporate statistical and systematic uncertainties, ready for use in DES Year 3 weak lensing analyses.

==> DES-2020-0550_author_list_ordered.csv <==
Lastname,Firstname,Email,Authorname,JoinedAsBuilder,Affiliation,ORCID
MacCrann,Niall,nm746@cam.ac.uk,N.~MacCrann,FALSE,"Department of Applied Mathematics and Theoretical Physics, University of Cambridge, Cambridge CB3 0WA, UK",0000-0002-8998-3909
Becker,Matthew,becker.mr@gmail.com,M.~R.~Becker,FALSE,"Argonne National Laboratory, 9700 South Cass Avenue, Lemont, IL 60439, USA",0000-0001-7774-2246
McCullough,Jamie,jmccull@stanford.edu,J.~McCullough,FALSE,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA",0000-0002-4475-3456
Amon,Alexandra,amon2018@stanford.edu,A.~Amon,FALSE,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA",
Gruen,Daniel,dgruen@stanford.edu,D.~Gruen,FALSE,"Department of Physics, Stanford University, 382 Via Pueblo Mall, Stanford, CA 94305, USA",0000-0003-3270-7644
Gruen,Daniel,dgruen@stanford.edu,D.~Gruen,FALSE,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA",0000-0003-3270-7644
Gruen,Daniel,dgruen@stanford.edu,D.~Gruen,FALSE,"SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA",0000-0003-3270-7644
Jarvis,Mike,mjarvis@physics.upenn.edu,M.~Jarvis,FALSE,"Department of Physics and Astronomy, University of Pennsylvania, Philadelphia, PA 19104, USA",
Choi,Ami,choi.1442@osu.edu,A.~Choi,FALSE,"Center for Cosmology and Astro-Particle Physics, The Ohio State University, Columbus, OH 43210, USA",
Troxel,Michael A.,michael.a.troxel@gmail.com,M.~A.~Troxel,FALSE,"Department of Physics, Duke University Durham, NC 27708, USA",
Sheldon,Erin, erin.sheldon@gmail.com,E.~Sheldon,FALSE,"Brookhaven National Laboratory, Bldg 510, Upton, NY 11973, USA",
Yanny,Brian,yanny@fnal.gov,B.~Yanny,FALSE,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0002-9541-2678
Herner,Kenneth,kherner@fnal.gov,K.~Herner,FALSE,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0001-6718-2978
Dodelson,Scott,dodelson@fnal.gov,S.~Dodelson,FALSE,"Department of Physics, Carnegie Mellon University, Pittsburgh, Pennsylvania 15312, USA",0000-0002-8446-3859
Zuntz,Joe,joe.zuntz@ed.ac.uk,J.~Zuntz,FALSE,"Institute for Astronomy, University of Edinburgh, Edinburgh EH9 3HJ, UK",
Eckert,Kathleen,keckert@sas.upenn.edu,K.~Eckert,FALSE,"Department of Physics and Astronomy, University of Pennsylvania, Philadelphia, PA 19104, USA",
Rollins,Richard,richard.rollins@manchester.ac.uk,R.~P.~Rollins,FALSE,"Jodrell Bank Centre for Astrophysics, School of Physics and Astronomy, University of Manchester, Oxford Road, Manchester, M13 9PL, UK",
Varga,Tamas Norbert,T.Varga@physik.uni-muenchen.de,T.~N.~Varga,FALSE,"Max Planck Institute for Extraterrestrial Physics, Giessenbachstrasse, 85748 Garching, Germany",
Varga,Tamas Norbert,T.Varga@physik.uni-muenchen.de,T.~N.~Varga,FALSE,"Universit\""ats-Sternwarte, Fakult\""at f\""ur Physik, Ludwig-Maximilians Universit\""at M\""unchen, Scheinerstr. 1, 81679 M\""unchen, Germany",
Bernstein,Gary,garyb@physics.upenn.edu,G.~M.~Bernstein,FALSE,"Department of Physics and Astronomy, University of Pennsylvania, Philadelphia, PA 19104, USA",
Gruendl,Robert,gruendl@illinois.edu,R.~A.~Gruendl,FALSE,"Department of Astronomy, University of Illinois at Urbana-Champaign, 1002 W. Green Street, Urbana, IL 61801, USA",
Gruendl,Robert,gruendl@illinois.edu,R.~A.~Gruendl,FALSE,"National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA",
Harrison,Ian,ian.harrison-2@manchester.ac.uk,I.~Harrison,FALSE,"Jodrell Bank Centre for Astrophysics, School of Physics and Astronomy, University of Manchester, Oxford Road, Manchester, M13 9PL, UK",
Harrison,Ian,ian.harrison-2@manchester.ac.uk,I.~Harrison,FALSE,"Department of Physics, University of Oxford, Denys Wilkinson Building, Keble Road, Oxford OX1 3RH, UK",
Hartley,Will,william.hartley@unige.ch,W.~G.~Hartley,FALSE,"D\'{e}partement de Physique Th\'{e}orique and Center for Astroparticle Physics, Universit\'{e} de Gen\`{e}ve, 24 quai Ernest Ansermet, CH-1211 Geneva, Switzerland",
Sevilla,Ignacio,nsevilla@fnal.gov,I.~Sevilla-Noarbe,FALSE,"Centro de Investigaciones Energ\'eticas, Medioambientales y Tecnol\'ogicas (CIEMAT), Madrid, Spain",0000-0002-1831-1953
Pieres,Adriano,adriano.pieres@gmail.com,A.~Pieres,FALSE,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0001-9186-6042
Pieres,Adriano,adriano.pieres@gmail.com,A.~Pieres,FALSE,"Observat\'orio Nacional, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0001-9186-6042
Bridle,Sarah,sarah@sarahbridle.net,S.~L.~Bridle,FALSE,"Jodrell Bank Centre for Astrophysics, School of Physics and Astronomy, University of Manchester, Oxford Road, Manchester, M13 9PL, UK",0000-0002-0128-1006
Myles,Justin,jmyles@stanford.edu,J.~Myles,FALSE,"Department of Physics, Stanford University, 382 Via Pueblo Mall, Stanford, CA 94305, USA",
Alarcon,Alex,alexalarcongonzalez@gmail.com,A.~Alarcon,FALSE,"Argonne National Laboratory, 9700 South Cass Avenue, Lemont, IL 60439, USA",
Everett,Spencer,sweveret@ucsc.edu,S.~Everett,FALSE,"Santa Cruz Institute for Particle Physics, Santa Cruz, CA 95064, USA",
Sanchez,Carles,carles.sanchez.alonso@gmail.com,C.~S{\'a}nchez,FALSE,"Department of Physics and Astronomy, University of Pennsylvania, Philadelphia, PA 19104, USA",
Huff,Eric,eric.m.huff@jpl.nasa.gov,E.~M.~Huff,FALSE,"Jet Propulsion Laboratory, California Institute of Technology, 4800 Oak Grove Dr., Pasadena, CA 91109, USA",0000-0002-9378-3424
Tarsitano,Federica,federica.tarsitano@phys.ethz.ch,F.~Tarsitano,FALSE,"Department of Physics, ETH Zurich, Wolfgang-Pauli-Strasse 16, CH-8093 Zurich, Switzerland",
Gatti,Marco,mgatti@ifae.es,M.~Gatti,FALSE,"Institut de F\'{\i}sica d'Altes Energies (IFAE), The Barcelona Institute of Science and Technology, Campus UAB, 08193 Bellaterra (Barcelona) Spain",
Secco,Lucas F.,lucasfr@sas.upenn.edu,L.~F.~Secco,FALSE,"Department of Physics and Astronomy, University of Pennsylvania, Philadelphia, PA 19104, USA",
Abbott,Tim,tabbott@ctio.noao.edu,T.~M.~C.~Abbott,TRUE,"Cerro Tololo Inter-American Observatory, NSF's National Optical-Infrared Astronomy Research Laboratory, Casilla 603, La Serena, Chile",
Aguena,Michel,aguena@linea.gov.br,M.~Aguena,TRUE,"Departamento de F\'isica Matem\'atica, Instituto de F\'isica, Universidade de S\~ao Paulo, CP 66318, S\~ao Paulo, SP, 05314-970, Brazil",
Aguena,Michel,aguena@linea.gov.br,M.~Aguena,TRUE,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",
Allam,Sahar,sallam@fnal.gov,S.~Allam,TRUE,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0002-7069-7857
Annis,James,annis@fnal.gov,J.~Annis,TRUE,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0002-0609-3987
Bacon,David,bacond@fnal.gov,D.~Bacon,TRUE,"Institute of Cosmology and Gravitation, University of Portsmouth, Portsmouth, PO1 3FX, UK",
Bertin,Emmanuel,bertin@iap.fr,E.~Bertin,TRUE,"CNRS, UMR 7095, Institut d'Astrophysique de Paris, F-75014, Paris, France",
Bertin,Emmanuel,bertin@iap.fr,E.~Bertin,TRUE,"Sorbonne Universit\'es, UPMC Univ Paris 06, UMR 7095, Institut d'Astrophysique de Paris, F-75014, Paris, France",
Brooks,David,david.brooks@ucl.ac.uk,D.~Brooks,TRUE,"Department of Physics \& Astronomy, University College London, Gower Street, London, WC1E 6BT, UK",0000-0002-8458-5047
Burke,David,daveb@slac.stanford.edu,D.~L.~Burke,TRUE,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA",
Burke,David,daveb@slac.stanford.edu,D.~L.~Burke,TRUE,"SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA",
Carnero Rosell,Aurelio,aurelio.crosell@gmail.com,A.~Carnero~Rosell,TRUE,"Instituto de Astrofisica de Canarias, E-38205 La Laguna, Tenerife, Spain",0000-0003-3044-5150
Carnero Rosell,Aurelio,aurelio.crosell@gmail.com,A.~Carnero~Rosell,TRUE,"Universidad de La Laguna, Dpto. Astrofísica, E-38206 La Laguna, Tenerife, Spain",0000-0003-3044-5150
Carrasco Kind,Matias,mcarras2@illinois.edu,M.~Carrasco~Kind,TRUE,"Department of Astronomy, University of Illinois at Urbana-Champaign, 1002 W. Green Street, Urbana, IL 61801, USA",0000-0002-4802-3194
Carrasco Kind,Matias,mcarras2@illinois.edu,M.~Carrasco~Kind,TRUE,"National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA",0000-0002-4802-3194
Carretero,Jorge,jorgecarreteropalacios@gmail.com,J.~Carretero,TRUE,"Institut de F\'{\i}sica d'Altes Energies (IFAE), The Barcelona Institute of Science and Technology, Campus UAB, 08193 Bellaterra (Barcelona) Spain",0000-0002-3130-0204
Costanzi,Matteo,mcostanzi@units.it,M.~Costanzi,TRUE,"INAF-Osservatorio Astronomico di Trieste, via G. B. Tiepolo 11, I-34143 Trieste, Italy",
Costanzi,Matteo,mcostanzi@units.it,M.~Costanzi,TRUE,"Institute for Fundamental Physics of the Universe, Via Beirut 2, 34014 Trieste, Italy",
Crocce,Martin,martincrocce@gmail.com,M.~Crocce,TRUE,"Institut d'Estudis Espacials de Catalunya (IEEC), 08034 Barcelona, Spain",0000-0002-9745-6228
Crocce,Martin,martincrocce@gmail.com,M.~Crocce,TRUE,"Institute of Space Sciences (ICE, CSIC),  Campus UAB, Carrer de Can Magrans, s/n,  08193 Barcelona, Spain",0000-0002-9745-6228
da Silva Pereira,Maria Elidaiana,dasilvap@umich.edu,M.~E.~S.~Pereira,TRUE,"Department of Physics, University of Michigan, Ann Arbor, MI 48109, USA",
De Vicente,Juan,juan.vicente@ciemat.es,J.~De~Vicente,TRUE,"Centro de Investigaciones Energ\'eticas, Medioambientales y Tecnol\'ogicas (CIEMAT), Madrid, Spain",0000-0001-8318-6813
Desai,Shantanu,shntn05@gmail.com,S.~Desai,TRUE,"Department of Physics, IIT Hyderabad, Kandi, Telangana 502285, India",0000-0002-0466-3288
Diehl,H. Thomas,diehl@fnal.gov,H.~T.~Diehl,TRUE,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0002-8357-7467
Dietrich,Jörg,astro@joergdietrich.com,J.~P.~Dietrich,TRUE,"Faculty of Physics, Ludwig-Maximilians-Universit\""at, Scheinerstr. 1, 81679 Munich, Germany",0000-0002-8134-9591
Doel,Peter,apd@star.ucl.ac.uk,P.~Doel,TRUE,"Department of Physics \& Astronomy, University College London, Gower Street, London, WC1E 6BT, UK",
Eifler,Tim,timeifler@gmail.com,T.~F.~Eifler,TRUE,"Department of Astronomy/Steward Observatory, University of Arizona, 933 North Cherry Avenue, Tucson, AZ 85721-0065, USA",0000-0002-1894-3301
Eifler,Tim,timeifler@gmail.com,T.~F.~Eifler,TRUE,"Jet Propulsion Laboratory, California Institute of Technology, 4800 Oak Grove Dr., Pasadena, CA 91109, USA",0000-0002-1894-3301
Ferrero,Ismael,ferreroismael@gmail.com,I.~Ferrero,TRUE,"Institute of Theoretical Astrophysics, University of Oslo. P.O. Box 1029 Blindern, NO-0315 Oslo, Norway",
Ferté,Agnès,agnes.ferte@jpl.nasa.gov,A.~Fert\'e,TRUE,"Jet Propulsion Laboratory, California Institute of Technology, 4800 Oak Grove Dr., Pasadena, CA 91109, USA",
Flaugher,Brenna,brenna@fnal.gov,B.~Flaugher,TRUE,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0002-2367-5049
Fosalba,Pablo,fosalba@gmail.com,P.~Fosalba,TRUE,"Institut d'Estudis Espacials de Catalunya (IEEC), 08034 Barcelona, Spain",
Fosalba,Pablo,fosalba@gmail.com,P.~Fosalba,TRUE,"Institute of Space Sciences (ICE, CSIC),  Campus UAB, Carrer de Can Magrans, s/n,  08193 Barcelona, Spain",
Frieman,Josh,frieman@fnal.gov,J.~Frieman,TRUE,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0003-4079-3263
Frieman,Josh,frieman@fnal.gov,J.~Frieman,TRUE,"Kavli Institute for Cosmological Physics, University of Chicago, Chicago, IL 60637, USA",0000-0003-4079-3263
Garcia-Bellido,Juan,juan.garciabellido@uam.es,J.~Garc\'ia-Bellido,TRUE,"Instituto de Fisica Teorica UAM/CSIC, Universidad Autonoma de Madrid, 28049 Madrid, Spain",0000-0002-9370-8360
Gaztanaga,Enrique,gaztanaga@gmail.com,E.~Gaztanaga,TRUE,"Institut d'Estudis Espacials de Catalunya (IEEC), 08034 Barcelona, Spain",0000-0001-9632-0815
Gaztanaga,Enrique,gaztanaga@gmail.com,E.~Gaztanaga,TRUE,"Institute of Space Sciences (ICE, CSIC),  Campus UAB, Carrer de Can Magrans, s/n,  08193 Barcelona, Spain",0000-0001-9632-0815
Gerdes,David,gerdes@umich.edu,D.~W.~Gerdes,TRUE,"Department of Astronomy, University of Michigan, Ann Arbor, MI 48109, USA",0000-0001-6942-2736
Gerdes,David,gerdes@umich.edu,D.~W.~Gerdes,TRUE,"Department of Physics, University of Michigan, Ann Arbor, MI 48109, USA",0000-0001-6942-2736
Giannantonio,Tommaso,tommaso@fnal.gov,T.~Giannantonio,TRUE,"Institute of Astronomy, University of Cambridge, Madingley Road, Cambridge CB3 0HA, UK",0000-0002-9865-0436
Giannantonio,Tommaso,tommaso@fnal.gov,T.~Giannantonio,TRUE,"Kavli Institute for Cosmology, University of Cambridge, Madingley Road, Cambridge CB3 0HA, UK",0000-0002-9865-0436
Gschwend,Julia,julia@linea.gov.br,J.~Gschwend,TRUE,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0003-3023-8362
Gschwend,Julia,julia@linea.gov.br,J.~Gschwend,TRUE,"Observat\'orio Nacional, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0003-3023-8362
Gutierrez,Gaston,gaston@fnal.gov,G.~Gutierrez,TRUE,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0003-0825-0517
Hinton,Samuel,samuelreay@gmail.com,S.~R.~Hinton,TRUE,"School of Mathematics and Physics, University of Queensland,  Brisbane, QLD 4072, Australia",
Hollowood,Devon L.,dhollowo@ucsc.edu,D.~L.~Hollowood,TRUE,"Santa Cruz Institute for Particle Physics, Santa Cruz, CA 95064, USA",
Honscheid,Klaus,kh@fnal.gov,K.~Honscheid,TRUE,"Center for Cosmology and Astro-Particle Physics, The Ohio State University, Columbus, OH 43210, USA",0000-0002-6550-2023
Honscheid,Klaus,kh@fnal.gov,K.~Honscheid,TRUE,"Department of Physics, The Ohio State University, Columbus, OH 43210, USA",0000-0002-6550-2023
James,David,djames44@gmail.com,D.~J.~James,TRUE,"Center for Astrophysics $\vert$ Harvard \& Smithsonian, 60 Garden Street, Cambridge, MA 02138, USA",0000-0001-5160-4486
Lahav,Ofer,o.lahav@ucl.ac.uk,O.~Lahav,TRUE,"Department of Physics \& Astronomy, University College London, Gower Street, London, WC1E 6BT, UK",0000-0002-1134-9035
Lima,Marcos,mlima@if.usp.br,M.~Lima,TRUE,"Departamento de F\'isica Matem\'atica, Instituto de F\'isica, Universidade de S\~ao Paulo, CP 66318, S\~ao Paulo, SP, 05314-970, Brazil",
Lima,Marcos,mlima@if.usp.br,M.~Lima,TRUE,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",
Maia,Marcio,maia@fnal.gov,M.~A.~G.~Maia,TRUE,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0001-9856-9307
Maia,Marcio,maia@fnal.gov,M.~A.~G.~Maia,TRUE,"Observat\'orio Nacional, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0001-9856-9307
March,Marisa,mamarch@sas.upenn.edu,M.~March,TRUE,"Department of Physics and Astronomy, University of Pennsylvania, Philadelphia, PA 19104, USA",
Marshall,Jennifer,jlm076@tamu.edu,J.~L.~Marshall,TRUE,"George P. and Cynthia Woods Mitchell Institute for Fundamental Physics and Astronomy, and Department of Physics and Astronomy, Texas A\&M University, College Station, TX 77843,  USA",0000-0003-0710-9474
Martini,Paul,martini.10@osu.edu,P.~Martini,TRUE,"Center for Cosmology and Astro-Particle Physics, The Ohio State University, Columbus, OH 43210, USA",0000-0002-4279-4182
Martini,Paul,martini.10@osu.edu,P.~Martini,TRUE,"Department of Astronomy, The Ohio State University, Columbus, OH 43210, USA",0000-0002-4279-4182
Martini,Paul,martini.10@osu.edu,P.~Martini,TRUE,"Radcliffe Institute for Advanced Study, Harvard University, Cambridge, MA 02138",0000-0002-4279-4182
Melchior,Peter,peter.m.melchior@gmail.com,P.~Melchior,TRUE,"Department of Astrophysical Sciences, Princeton University, Peyton Hall, Princeton, NJ 08544, USA",0000-0002-8873-5065
Menanteau,Felipe,felipe@illinois.edu,F.~Menanteau,TRUE,"Department of Astronomy, University of Illinois at Urbana-Champaign, 1002 W. Green Street, Urbana, IL 61801, USA",0000-0002-1372-2534
Menanteau,Felipe,felipe@illinois.edu,F.~Menanteau,TRUE,"National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA",0000-0002-1372-2534
Miquel,Ramon,rmiquel@ifae.es,R.~Miquel,TRUE,"Instituci\'o Catalana de Recerca i Estudis Avan\c{c}ats, E-08010 Barcelona, Spain",0000-0002-6610-4836
Miquel,Ramon,rmiquel@ifae.es,R.~Miquel,TRUE,"Institut de F\'{\i}sica d'Altes Energies (IFAE), The Barcelona Institute of Science and Technology, Campus UAB, 08193 Bellaterra (Barcelona) Spain",0000-0002-6610-4836
Mohr,Joe,jmohr@usm.lmu.de,J.~J.~Mohr,TRUE,"Faculty of Physics, Ludwig-Maximilians-Universit\""at, Scheinerstr. 1, 81679 Munich, Germany",
Mohr,Joe,jmohr@usm.lmu.de,J.~J.~Mohr,TRUE,"Max Planck Institute for Extraterrestrial Physics, Giessenbachstrasse, 85748 Garching, Germany",
Morgan,Robert,robert.morgan@wisc.edu,R.~Morgan,TRUE,"Physics Department, 2320 Chamberlin Hall, University of Wisconsin-Madison, 1150 University Avenue Madison, WI  53706-1390",
Muir,Jessica,jlmuir@stanford.edu,J.~Muir,TRUE,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA",0000-0002-7579-770X
Ogando,Ricardo,ogando@on.br,R.~L.~C.~Ogando,TRUE,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0003-2120-1154
Ogando,Ricardo,ogando@on.br,R.~L.~C.~Ogando,TRUE,"Observat\'orio Nacional, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0003-2120-1154
Palmese,Antonella,palmese@fnal.gov,A.~Palmese,TRUE,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0002-6011-0530
Palmese,Antonella,palmese@fnal.gov,A.~Palmese,TRUE,"Kavli Institute for Cosmological Physics, University of Chicago, Chicago, IL 60637, USA",0000-0002-6011-0530
Paz-Chinchon,Francisco,fpc@ast.cam.ac.uk,F.~Paz-Chinch\'{o}n,TRUE,"Institute of Astronomy, University of Cambridge, Madingley Road, Cambridge CB3 0HA, UK",
Paz-Chinchon,Francisco,fpc@ast.cam.ac.uk,F.~Paz-Chinch\'{o}n,TRUE,"National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA",
Plazas Malagón,Andrés,plazasmalagon@gmail.com,A.~A.~Plazas,TRUE,"Department of Astrophysical Sciences, Princeton University, Peyton Hall, Princeton, NJ 08544, USA",0000-0002-2598-0514
Rodriguez Monroy,Martin,martin.rodriguez@ciemat.es,M.~Rodriguez-Monroy,TRUE,"Centro de Investigaciones Energ\'eticas, Medioambientales y Tecnol\'ogicas (CIEMAT), Madrid, Spain",
Roodman,Aaron,roodman@slac.stanford.edu,A.~Roodman,TRUE,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA",0000-0001-5326-3486
Roodman,Aaron,roodman@slac.stanford.edu,A.~Roodman,TRUE,"SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA",0000-0001-5326-3486
Samuroff,Simon,sw.samuroff@yahoo.co.uk,S.~Samuroff,TRUE,"Department of Physics, Carnegie Mellon University, Pittsburgh, Pennsylvania 15312, USA",
Sanchez,Eusebio,eusebio.sanchez@ciemat.es,E.~Sanchez,TRUE,"Centro de Investigaciones Energ\'eticas, Medioambientales y Tecnol\'ogicas (CIEMAT), Madrid, Spain",0000-0002-9646-8198
Scarpine,Vic,scarpine@fnal.gov,V.~Scarpine,TRUE,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",
Serrano,Santiago,serrano@ieec.uab.es,S.~Serrano,TRUE,"Institut d'Estudis Espacials de Catalunya (IEEC), 08034 Barcelona, Spain",
Serrano,Santiago,serrano@ieec.uab.es,S.~Serrano,TRUE,"Institute of Space Sciences (ICE, CSIC),  Campus UAB, Carrer de Can Magrans, s/n,  08193 Barcelona, Spain",
Smith,Mathew,mat.smith@soton.ac.uk,M.~Smith,TRUE,"School of Physics and Astronomy, University of Southampton,  Southampton, SO17 1BJ, UK",0000-0002-3321-1432
Soares-Santos,Marcelle,mssantos@umich.edu,M.~Soares-Santos,TRUE,"Department of Physics, University of Michigan, Ann Arbor, MI 48109, USA",0000-0001-6082-8529
Suchyta,Eric,eric.d.suchyta@gmail.com,E.~Suchyta,TRUE,"Computer Science and Mathematics Division, Oak Ridge National Laboratory, Oak Ridge, TN 37831",0000-0002-7047-9358
Swanson,Molly,molly.swanson@gmail.com,M.~E.~C.~Swanson,TRUE,"National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA",
Tarle,Gregory,gtarle@umich.edu,G.~Tarle,TRUE,"Department of Physics, University of Michigan, Ann Arbor, MI 48109, USA",0000-0003-1704-0781
Thomas,Daniel,daniel.thomas@port.ac.uk,D.~Thomas,TRUE,"Institute of Cosmology and Gravitation, University of Portsmouth, Portsmouth, PO1 3FX, UK",
To,Chun-Hao,chunhaoto@gmail.com,C.~To,TRUE,"Department of Physics, Stanford University, 382 Via Pueblo Mall, Stanford, CA 94305, USA",0000-0001-7836-2261
To,Chun-Hao,chunhaoto@gmail.com,C.~To,TRUE,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA",0000-0001-7836-2261
To,Chun-Hao,chunhaoto@gmail.com,C.~To,TRUE,"SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA",0000-0001-7836-2261
Wilkinson,Reese,rw264@sussex.ac.uk,R.D.~Wilkinson,TRUE,"Department of Physics and Astronomy, Pevensey Building, University of Sussex, Brighton, BN1 9QH, UK",
